Updated Combination of Searches for the Standard Model Higgs Boson at the D0 Experiment in 9.7 fb-1 of Data

Searches for standard model Higgs boson production at the D0 experiment in ppbar collisions at sqrt(s)=1.96 TeV are carried out for Higgs boson masses (m_H) in the range 100<m_H<200 GeV. Most of these searches use the full Run II data set, corresponding to an integrated luminosity of 9.7 fb-1, and are combined to maximize the sensitivity to the standard model Higgs boson. In absence of a significant excess above the background expectation, 95% confidence level upper limits are set on the production cross section for a standard model Higgs boson. The upper limits are found to be a factor of 2.11 (0.73) times the predicted standard model cross section for m_H=115 (165) GeV. Under the background-only hypothesis, the corresponding expected limit is 1.46 (0.72) times the standard model prediction. At the same confidence level, these analyses exclude a standard model Higgs boson with a mass in the range 159<m_H<170 GeV, while the a priori expected exclusion is 156<mH<173 GeV. In the range 120<mH<140 GeV, the data exhibit an excess over the background prediction of approximately two Gaussian standard deviations.

==> abstract.txt <==
Searches for standard model Higgs boson production at the D0 experiment in ppbar collisions at sqrt(s)=1.96 TeV are carried out for Higgs boson masses (m_H) in the range 100<m_H<200 GeV. 
Most of these searches use the full Run II data set, corresponding to an integrated luminosity of 9.7/fb, and are combined to maximize the sensitivity to the standard model Higgs boson. 
In absence of a significant excess above the background expectation, 95% confidence level upper limits are set on the production cross section for a standard model Higgs boson.
The upper limits are found to be a factor of 2.11 (0.73) times the predicted standard model cross section for m_H=115(165) GeV.  Under the background-only hypothesis, the corresponding 
expected limit is 1.46 (0.72) times the standard model prediction. At the same confidence level, these analyses exclude a standard model Higgs boson with a mass in the range 
159<m_H<170 GeV, while the a priori expected exclusion is 156<mH<173 GeV. In the range 120<mH<140 GeV, the data exhibit an excess over the background prediction of approximately 
two Gaussian standard deviations.

